Optimal Antenna Placement for Two-Antenna Near-Field Wireless Power Transfer

Current trends in communication system design precipitate a change in the operating regime from the traditional far-field to the radiating near-field (Fresnel) region. We investigate the optimal transmit antenna placement for a multiple-input single-output (MISO) wireless power transfer (WPT) system designed for a three-dimensional cuboid room under line-of-sight (LoS) conditions in the Fresnel region. We formulate an optimisation problem for maximising the received power at the worst possible receiver location by considering the spherical nature of the electromagnetic (EM) wavefronts in the Fresnel region while assuming perfect knowledge of the channel at the transmitter. For the case of two transmit antennas, we derive a closed-form expression for the optimal positioning of the antennas which is purely determined by the geometry of the environment. If the room contains locations where the far-field approximation holds, the proposed positioning is shown to reduce to the far-field solution. The analytical solution is validated through simulation. Furthermore, the maximum received power at the locations yielding the worst performance is quantified and the power gain over the optimal far-field solution is presented. For the considered cuboid environment, we show that a distributed antenna system is optimal in the Fresnel region, whereas a co-located antenna architecture is ideal for the far-field.

==> Figures/antenna_data/L_y_over_L_x/param0.dat <==
x  y
0 0.288675134594813
0.00755428370776956 0.288708080479422
0.0151085674155391 0.288806895583277
0.0226628511233087 0.288971512333562
0.0302171348310782 0.289201818365307
0.0377714185388478 0.289497656903838
0.0453257022466174 0.289858827295949
0.0528799859543869 0.290285085685627
0.0604342696621565 0.290776145829054
0.067988553369926 0.291331680042602
0.0755428370776956 0.291951320276599
0.0830971207854652 0.292634659306808
0.0906514044932347 0.293381252034843
0.0982056882010043 0.294190616888117
0.105759971908774 0.295062237309433
0.113314255616543 0.295995563325946
0.120868539324313 0.296990013186972
0.128422823032083 0.29804497505999
0.135977106739852 0.299159808774141
0.143531390447622 0.300333847600648
0.151085674155391 0.301566400059749
0.158639957863161 0.302856751744025
0.16619424157093 0.30420416714839
0.1737485252787 0.305607891497434
0.181302808986469 0.307067152561338
0.188857092694239 0.308581162452128
0.196411376402009 0.310149119392662
0.203965660109778 0.311770209451351
0.211519943817548 0.313443608236303
0.219074227525317 0.315168482543234
0.226628511233087 0.316943991952167
0.234182794940856 0.318769290368605
0.241737078648626 0.320643527505532
0.249291362356395 0.322565850303215
0.256845646064165 0.324535404284401
0.264399929771935 0.326551334843086
0.271954213479704 0.328612788465576
0.279508497187474 0.330718913883074
0.287062780895243 0.332868863155503
0.294617064603013 0.33506179268671
0.302171348310782 0.337296864171586
0.309725632018552 0.33957324547599
0.317279915726322 0.341890111450693
0.324834199434091 0.34424664468081
0.332388483141861 0.34664203617245
0.33994276684963 0.349075485978502
0.3474970505574 0.351546203765637
0.355051334265169 0.354053409324769
0.362605617972939 0.356596333027293
0.370159901680708 0.359174216229521
0.377714185388478 0.361786311627772
0.385268469096248 0.36443188356663
0.392822752804017 0.367110208302868
0.400377036511787 0.369820574227539
0.407931320219556 0.372562282048729
0.415485603927326 0.375334644937401
0.423039887635095 0.378136988638736
0.430594171342865 0.3809686515513
0.438148455050634 0.383828984776318
0.445702738758404 0.386717352139235
0.453257022466174 0.389633130185692
0.460811306173943 0.392575708153954
0.468365589881713 0.395544487925714
0.475919873589482 0.398538883957149
0.483474157297252 0.40155832319199
0.491028441005021 0.404602244958273
0.498582724712791 0.407670100850361
0.506137008420561 0.410761354597741
0.51369129212833 0.413875481921988
0.5212455758361 0.417011970383228
0.528799859543869 0.420170319217345
0.536354143251639 0.42335003916507
0.543908426959408 0.426550652294058
0.551462710667178 0.429771691814926
0.559016994374947 0.433012701892219
0.563165756664265 0.431209594415529
0.567314518953582 0.429370561190141
0.5714632812429 0.427494993904598
0.575612043532217 0.425582266133815
0.579760805821535 0.423631732372553
0.583909568110852 0.421642727007911
0.58805833040017 0.41961456322593
0.592207092689487 0.417546531846924
0.596355854978805 0.415437900083606
0.600504617268122 0.413287910215508
0.604653379557439 0.411095778172507
0.608802141846757 0.408860692019559
0.612950904136074 0.40658181033387
0.617099666425392 0.404258260464852
0.621248428714709 0.401889136666117
0.625397191004027 0.399473498087621
0.629545953293344 0.397010366614687
0.633694715582662 0.394498724539193
0.637843477871979 0.391937512046416
0.641992240161296 0.389325624499157
0.646141002450614 0.386661909498495
0.650289764739931 0.383945163698027
0.654438527029249 0.381174129345516
0.658587289318566 0.378347490522598
0.662736051607884 0.375463869049318
0.666884813897201 0.3725218200159
0.671033576186518 0.369519826899038
0.675182338475836 0.366456296214089
0.679331100765153 0.363329551647651
0.683479863054471 0.360137827607002
0.687628625343788 0.35687926211345
0.691777387633106 0.353551888955607
0.695926149922423 0.350153629005562
0.700074912211741 0.346682280585507
0.704223674501058 0.343135508754054
0.708372436790376 0.339510833359586
0.712521199079693 0.335805615681834
0.716669961369011 0.332017043451279
0.720818723658328 0.328142113997892
0.724967485947645 0.324177615234328
0.729116248236963 0.320120104122077
0.73326501052628 0.315965882199483
0.737413772815598 0.311710967664515
0.741562535104915 0.307351063398282
0.745711297394233 0.302881520181331
0.74986005968355 0.298297294186081
0.754008821972868 0.293592897614366
0.758157584262185 0.288762341074719
0.762306346551502 0.283799065939796
0.76645510884082 0.278695864462821
0.770603871130137 0.273444784824754
0.774752633419455 0.268037017476495
0.778901395708772 0.262462758054697
0.78305015799809 0.256711040671401
0.787198920287407 0.250769533337642
0.791347682576724 0.244624284424352
0.795496444866042 0.238259404998518
0.799645207155359 0.231656665983937
0.803793969444677 0.224794980397544
0.807942731733994 0.217649727779711
0.812091494023312 0.210191857618704
0.816240256312629 0.202386676252983
0.820389018601947 0.194192168692971
0.824537780891264 0.185556616538955
0.828686543180582 0.176415112967665
0.832835305469899 0.166684276988007
0.836984067759216 0.156253877907089
0.841132830048534 0.144972822809665
0.845281592337851 0.132624027316027
0.849430354627169 0.118874994351479
0.853579116916486 0.103167170695856
0.857727879205804 0.0844137816112745
0.861876641495121 0.059815387591149
0.866025403784439 0

==> Figures/antenna_data/L_y_over_L_x/param1.dat <==
x  y
0 0.29972005108259
0.00731483968691085 0.29974980341528
0.0146296793738217 0.299839042699819
0.0219445190607326 0.29998771584831
0.0292593587476434 0.300195734556181
0.0365741984345543 0.300462975563813
0.0438890381214651 0.300789281020273
0.051203877808376 0.301174458946675
0.0585187174952868 0.301618283796006
0.0658335571821977 0.30212049710566
0.0731483968691085 0.3026808082383
0.0804632365560194 0.303298895206209
0.0877780762429302 0.303974405573759
0.0950929159298411 0.304706957432269
0.102407755616752 0.305496140441148
0.109722595303663 0.306341516928968
0.117037434990574 0.30724262304788
0.124352274677485 0.308198969974656
0.131667114364395 0.309210045151565
0.138981954051306 0.31027531356027
0.146296793738217 0.311394219021984
0.153611633425128 0.312566185517237
0.160926473112039 0.313790618518746
0.16824131279895 0.315066906331108
0.17555615248586 0.316394421431273
0.182870992172771 0.317772521804044
0.190185831859682 0.319200552267176
0.197500671546593 0.320677845780989
0.204815511233504 0.322203724737778
0.212130350920415 0.323777502226694
0.219445190607326 0.325398483270147
0.226760030294236 0.327065966028208
0.234074869981147 0.328779242967852
0.241389709668058 0.330537601994327
0.248704549354969 0.33234032754227
0.25601938904188 0.33418670162462
0.263334228728791 0.336076004837715
0.270649068415702 0.338007517321306
0.277963908102612 0.339980519672588
0.285278747789523 0.34199429381361
0.292593587476434 0.344048123811762
0.299908427163345 0.34614129665328
0.307223266850256 0.348273102969971
0.314538106537167 0.350442837719571
0.321852946224078 0.352649800820384
0.329167785910988 0.354893297740975
0.336482625597899 0.357172640045916
0.34379746528481 0.359487145898669
0.351112304971721 0.361836140522846
0.358427144658632 0.364218956623161
0.365741984345543 0.366634934767482
0.373056824032454 0.369083423731471
0.380371663719364 0.371563780807319
0.387686503406275 0.374075372078157
0.395001343093186 0.376617572659709
0.402316182780097 0.3791897669108
0.409631022467008 0.381791348614317
0.416945862153919 0.384421721130205
0.42426070184083 0.387080297522071
0.43157554152774 0.389766500658969
0.438890381214651 0.392479763293852
0.446205220901562 0.395219528120201
0.453520060588473 0.397985247808267
0.460834900275384 0.400776385022319
0.468149739962295 0.40359241242026
0.475464579649206 0.406432812636909
0.482779419336116 0.409297078252203
0.490094259023027 0.412184711745508
0.497409098709938 0.415095225437202
0.504723938396849 0.418028141418604
0.51203877808376 0.420982991471295
0.519353617770671 0.423959316976812
0.526668457457582 0.426956668817653
0.533983297144492 0.429974607270458
0.541298136831403 0.433012701892219
0.54553323060394 0.431230182864529
0.549768324376477 0.429411676324135
0.554003418149013 0.427556562321714
0.55823851192155 0.425664202792493
0.562473605694087 0.423733940585663
0.566708699466624 0.421765098432389
0.570943793239161 0.419756977847496
0.575178887011697 0.417708857959412
0.579413980784234 0.41561999426243
0.583649074556771 0.413489617284756
0.587884168329308 0.411316931165136
0.592119262101844 0.409101112130112
0.596354355874381 0.406841306863138
0.600589449646918 0.404536630755827
0.604824543419455 0.402186166030566
0.609059637191991 0.399788959722541
0.613294730964528 0.397344021507873
0.617529824737065 0.394850321363053
0.621764918509602 0.39230678703913
0.626000012282139 0.389712301332189
0.630235106054675 0.387065699129363
0.634470199827212 0.384365764207159
0.638705293599749 0.381611225755908
0.642940387372286 0.378800754600836
0.647175481144822 0.37593295908642
0.651410574917359 0.373006380586249
0.655645668689896 0.370019488595506
0.659880762462433 0.366970675357224
0.664115856234969 0.363858249966589
0.668350950007506 0.360680431889466
0.672586043780043 0.357435343821911
0.67682113755258 0.354121003806294
0.681056231325117 0.350735316506623
0.685291325097653 0.347276063530123
0.68952641887019 0.34374089266376
0.693761512642727 0.34012730587241
0.697996606415264 0.336432645879094
0.7022317001878 0.332654081116011
0.706466793960337 0.328788588796816
0.710701887732874 0.324832935814031
0.714936981505411 0.320783657108623
0.719172075277947 0.316637031088892
0.723407169050484 0.312389051589458
0.727642262823021 0.308035395753767
0.731877356595558 0.303571387089093
0.736112450368095 0.298991952773569
0.740347544140631 0.294291574079608
0.744582637913168 0.289464228502547
0.748817731685705 0.28450332182775
0.753052825458242 0.279401607905988
0.757287919230778 0.274151093297301
0.761523013003315 0.268742923132957
0.765758106775852 0.263167243455005
0.769993200548389 0.257413033808703
0.774228294320925 0.25146790181492
0.778463388093462 0.245317828581485
0.782698481865999 0.238946849731038
0.786933575638536 0.232336650911124
0.791168669411073 0.22546604791974
0.795403763183609 0.218310308395612
0.799638856956146 0.210840251624834
0.803873950728683 0.2030210305733
0.80810904450122 0.194810447006342
0.812344138273756 0.186156559942667
0.816579232046293 0.176994186867348
0.82081432581883 0.167239597206925
0.825049419591367 0.156782104042167
0.829284513363904 0.145469997084076
0.83351960713644 0.133085316219185
0.837754700908977 0.119294240148331
0.841989794681514 0.103536019681101
0.846224888454051 0.0847196632550844
0.850459982226587 0.0600350180918988
0.854695075999124 0

==> Figures/antenna_data/L_y_over_L_x/param2.dat <==
x  y
0 0.330648508364701
0.00654415094327801 0.33067009448642
0.013088301886556 0.330734844398389
0.019632452829834 0.330842732757586
0.026176603773112 0.330993717380708
0.03272075471639 0.331187739326512
0.039264905659668 0.331424723010555
0.0458090566029461 0.331704576351839
0.0523532075462241 0.332027190950673
0.0588973584895021 0.332392442296977
0.0654415094327801 0.332800190008082
0.0719856603760581 0.333250278094999
0.0785298113193361 0.333742535255975
0.0850739622626141 0.334276775196078
0.0916181132058921 0.334852796971452
0.0981622641491701 0.335470385356789
0.104706415092448 0.33612931123449
0.111250566035726 0.336829332003947
0.117794716979004 0.337570192009292
0.124338867922282 0.338351622983941
0.13088301886556 0.339173344510232
0.137427169808838 0.340035064492411
0.143971320752116 0.340936479641255
0.150515471695394 0.341877275968582
0.157059622638672 0.342857129289936
0.16360377358195 0.343875705733753
0.170147924525228 0.34493266225533
0.176692075468506 0.346027647153988
0.183236226411784 0.347160300591834
0.189780377355062 0.348330255112604
0.19632452829834 0.349537136159127
0.202868679241618 0.350780562587992
0.209412830184896 0.352060147180116
0.215956981128174 0.353375497145931
0.222501132071452 0.354726214624032
0.22904528301473 0.356111897172178
0.235589433958008 0.357532138249632
0.242133584901286 0.3589865276899
0.248677735844564 0.360474652163036
0.255221886787842 0.361996095626713
0.26176603773112 0.363550439765404
0.268310188674398 0.365137264417049
0.274854339617676 0.366756147986677
0.281398490560954 0.368406667846548
0.287942641504232 0.370088400722423
0.29448679244751 0.371800923065659
0.301030943390788 0.373543811410904
0.307575094334066 0.375316642719192
0.314119245277344 0.377118994706364
0.320663396220622 0.378950446156728
0.3272075471639 0.380810577221984
0.333751698107178 0.382698969705447
0.340295849050456 0.384615207331682
0.346839999993734 0.386558876001686
0.353384150937012 0.388529564033798
0.35992830188029 0.390526862390556
0.366472452823568 0.392550364891746
0.373016603766846 0.394599668413934
0.379560754710124 0.396674373076762
0.386104905653402 0.39877408241636
0.39264905659668 0.400898403546198
0.399193207539959 0.403046947305748
0.405737358483236 0.405219328397335
0.412281509426515 0.40741516551155
0.418825660369793 0.409634081441636
0.425369811313071 0.411875703187229
0.431913962256349 0.414139662047875
0.438458113199627 0.41642559370672
0.445002264142905 0.418733138304783
0.451546415086183 0.421061940506219
0.458090566029461 0.423411649554976
0.464634716972739 0.425781919323239
0.471178867916017 0.428172408352066
0.477723018859295 0.430582779884598
0.484267169802573 0.433012701892219
0.488800924565739 0.431304654603758
0.493334679328905 0.429560350416557
0.497868434092071 0.42777913042894
0.502402188855237 0.42596031746734
0.506935943618403 0.424103215107707
0.51146969838157 0.422207106633793
0.516003453144736 0.42027125392733
0.520537207907902 0.418294896284621
0.525070962671068 0.416277249153536
0.529604717434234 0.414217502784287
0.5341384721974 0.41211482078669
0.538672226960566 0.409968338585847
0.543205981723733 0.407777161767374
0.547739736486899 0.405540364302287
0.552273491250065 0.403256986640656
0.556807246013231 0.400926033661876
0.561341000776397 0.398546472468074
0.565874755539563 0.39611723000562
0.57040851030273 0.39363719049795
0.574942265065896 0.391105192670956
0.579476019829062 0.3885200267499
0.584009774592228 0.385880431204243
0.588543529355394 0.383185089213834
0.59307728411856 0.380432624826505
0.597611038881726 0.377621598773207
0.602144793644893 0.374750503902359
0.606678548408059 0.371817760189848
0.611212303171225 0.368821709275113
0.615746057934391 0.365760608466706
0.620279812697557 0.362632624152562
0.624813567460723 0.359435824540597
0.629347322223889 0.356168171644005
0.633881076987056 0.352827512412326
0.638414831750222 0.349411568893668
0.642948586513388 0.345917927294738
0.647482341276554 0.342344025783101
0.65201609603972 0.338687140849361
0.656549850802886 0.334944372014811
0.661083605566053 0.331112624631267
0.665617360329219 0.327188590472526
0.670151115092385 0.323168725759213
0.674684869855551 0.319049226187853
0.679218624618717 0.314825998447414
0.683752379381883 0.310494627597565
0.688286134145049 0.30605033954657
0.692819888908216 0.301487957694775
0.697353643671382 0.296801852591359
0.701887398434548 0.29198588317255
0.706421153197714 0.287033327788718
0.71095490796088 0.281936802757729
0.715488662724046 0.276688165563559
0.720022417487213 0.271278398996991
0.724556172250379 0.265697471429538
0.729089927013545 0.259934166906437
0.733623681776711 0.253975876667271
0.738157436539877 0.247808340794133
0.742691191303043 0.241415324548182
0.747224946066209 0.234778207960512
0.751758700829376 0.2278754583882
0.756292455592542 0.220681942377972
0.760826210355708 0.213168012497837
0.765359965118874 0.205298271903427
0.76989371988204 0.197029865419293
0.774427474645206 0.188310054047734
0.778961229408373 0.179072666777661
0.783494984171539 0.169232719520297
0.788028738934705 0.15867788933417
0.792562493697871 0.1472542518896
0.797096248461037 0.134740706290617
0.801630003224203 0.120798681656442
0.806163757987369 0.104859552035004
0.810697512750536 0.0858171995257978
0.815231267513702 0.0608230389674414
0.819765022276868 0

==> Figures/antenna_data/L_y_over_L_x/param3.dat <==
x  y
0 0.376593035678952
0.0050024292205961 0.376604110379309
0.0100048584411922 0.376637332526527
0.0150072876617883 0.376692696260771
0.0200097168823844 0.376770191821388
0.0250121461029805 0.376869805555509
0.0300145753235766 0.376991519930055
0.0350170045441727 0.377135313547145
0.0400194337647688 0.377301161162855
0.0450218629853649 0.377489033709297
0.0500242922059611 0.377698898319976
0.0550267214265572 0.37793071835837
0.0600291506471533 0.378184453449673
0.0650315798677494 0.378460059515646
0.0700340090883455 0.378757488812499
0.0750364383089416 0.379076689971724
0.0800388675295377 0.379417608043817
0.0850412967501338 0.379780184544783
0.0900437259707299 0.380164357505345
0.095046155191326 0.380570061522763
0.100048584411922 0.380997227815152
0.105051013632518 0.381445784278222
0.110053442853114 0.381915655544296
0.11505587207371 0.382406763043536
0.120058301294307 0.382919025067241
0.125060730514903 0.383452356833104
0.130063159735499 0.384006670552325
0.135065588956095 0.384581875498452
0.140068018176691 0.385177878077826
0.145070447397287 0.385794581901523
0.150072876617883 0.386431887858663
0.155075305838479 0.387089694190964
0.160077735059075 0.387767896568427
0.165080164279671 0.388466388166024
0.170082593500268 0.389185059741267
0.175085022720864 0.389923799712555
0.18008745194146 0.390682494238152
0.185089881162056 0.391461027295714
0.190092310382652 0.392259280762218
0.195094739603248 0.393077134494204
0.200097168823844 0.393914466408205
0.20509959804444 0.394771152561268
0.210102027265036 0.39564706723145
0.215104456485633 0.396542082998196
0.220106885706229 0.397456070822491
0.225109314926825 0.398388900126701
0.230111744147421 0.399340438873998
0.235114173368017 0.400310553647286
0.240116602588613 0.401299109727546
0.245119031809209 0.402305971171507
0.250121461029805 0.403331000888579
0.255123890250401 0.404374060716957
0.260126319470997 0.405435011498839
0.265128748691594 0.406513713154687
0.27013117791219 0.407610024756462
0.275133607132786 0.408723804599782
0.280136036353382 0.409854910274944
0.285138465573978 0.41100319873676
0.290140894794574 0.412168526373157
0.29514332401517 0.413350749072499
0.300145753235766 0.41454972228959
0.305148182456362 0.415765301110328
0.310150611676959 0.416997340314962
0.315153040897555 0.418245694439939
0.320155470118151 0.41951021783831
0.325157899338747 0.420790764738665
0.330160328559343 0.422087189302588
0.335162757779939 0.423399345680615
0.340165187000535 0.424727088066668
0.345167616221131 0.426070270750981
0.350170045441727 0.427428748171484
0.355172474662323 0.428802374963659
0.36017490388292 0.430191006008856
0.365177333103516 0.431594496481076
0.370179762324112 0.433012701892219
0.375420300514356 0.431500919407898
0.3806608387046 0.429951824583267
0.385901376894844 0.428364679813642
0.391141915085088 0.426738727713234
0.396382453275333 0.425073190157439
0.401622991465577 0.423367267256901
0.406863529655821 0.421620136258159
0.412104067846065 0.41983095036521
0.417344606036309 0.41799883747575
0.422585144226553 0.416122898825218
0.427825682416797 0.414202207531095
0.433066220607041 0.412235807029088
0.438306758797286 0.41022270939199
0.44354729698753 0.408161893520992
0.448787835177774 0.406052303198118
0.454028373368018 0.403892844987209
0.459268911558262 0.401682385969463
0.464509449748506 0.399419751297935
0.469749987938751 0.397103721553588
0.474990526128995 0.394733029883417
0.480231064319239 0.392306358898839
0.485471602509483 0.389822337309829
0.490712140699727 0.387279536267235
0.495952678889971 0.384676465382175
0.501193217080215 0.382011568387372
0.50643375527046 0.379283218400619
0.511674293460704 0.376489712745137
0.516914831650948 0.373629267275371
0.522155369841192 0.370700010149443
0.527395908031436 0.367699974980995
0.53263644622168 0.364627093293193
0.537876984411924 0.361479186185982
0.543117522602169 0.358253955113867
0.548358060792413 0.354948971655201
0.553598598982657 0.351561666134551
0.558839137172901 0.348089314936607
0.564079675363145 0.344529026322373
0.569320213553389 0.340877724525025
0.574560751743633 0.337132131862525
0.579801289933877 0.333288748555041
0.585041828124122 0.329343829875369
0.590282366314366 0.325293360187024
0.59552290450461 0.321133023333753
0.600763442694854 0.31685816873126
0.606003980885098 0.31246377237049
0.611244519075342 0.307944391763565
0.616485057265586 0.303294113637113
0.621725595455831 0.298506492888023
0.626966133646075 0.293574480942659
0.632206671836319 0.288490341173375
0.637447210026563 0.283245548385264
0.642687748216807 0.277830668534064
0.647928286407051 0.272235213690405
0.653168824597296 0.266447465705888
0.65840936278754 0.260454259884422
0.663649900977784 0.25424071694904
0.668890439168028 0.247789907307115
0.674130977358272 0.241082425407687
0.679371515548516 0.234095842814083
0.68461205373876 0.226803994771473
0.689852591929004 0.219176033633982
0.695093130119249 0.211175148459951
0.700333668309493 0.202756794194842
0.705574206499737 0.193866178765287
0.710814744689981 0.184434587654354
0.716055282880225 0.174373810858535
0.721295821070469 0.163567314500081
0.726536359260713 0.151855474683122
0.731776897450958 0.139009104003819
0.737017435641202 0.12467740105063
0.742257973831446 0.108271453518723
0.74749851202169 0.0886461802039511
0.752739050211934 0.0628539845420633
0.757979588402178 0

==> Figures/antenna_data/L_y_over_L_x/param4.dat <==
x  y
0 0.432797578938709
0.000319435848345127 0.432797618233159
0.000638871696690254 0.432797736116487
0.000958307545035381 0.43279793258863
0.00127774339338051 0.432798207649479
0.00159717924172563 0.432798561298885
0.00191661509007076 0.432798993536657
0.00223605093841589 0.432799504362557
0.00255548678676101 0.432800093776308
0.00287492263510614 0.432800761777589
0.00319435848345127 0.432801508366035
0.0035137943317964 0.432802333541241
0.00383323018014152 0.432803237302757
0.00415266602848665 0.43280421965009
0.00447210187683178 0.432805280582705
0.0047915377251769 0.432806420100025
0.00511097357352203 0.432807638201428
0.00543040942186716 0.432808934886251
0.00574984527021228 0.432810310153789
0.00606928111855741 0.432811764003291
0.00638871696690254 0.432813296433966
0.00670815281524766 0.432814907444979
0.00702758866359279 0.432816597035453
0.00734702451193792 0.432818365204468
0.00766646036028304 0.43282021195106
0.00798589620862817 0.432822137274223
0.0083053320569733 0.43282414117291
0.00862476790531842 0.432826223646029
0.00894420375366355 0.432828384692445
0.00926363960200868 0.432830624310981
0.00958307545035381 0.432832942500419
0.00990251129869893 0.432835339259495
0.0102219471470441 0.432837814586904
0.0105413829953892 0.432840368481299
0.0108608188437343 0.432843000941289
0.0111802546920794 0.43284571196544
0.0114996905404246 0.432848501552275
0.0118191263887697 0.432851369700277
0.0121385622371148 0.432854316407884
0.0124579980854599 0.43285734167349
0.0127774339338051 0.43286044549545
0.0130968697821502 0.432863627872072
0.0134163056304953 0.432866888801625
0.0137357414788405 0.432870228282334
0.0140551773271856 0.432873646312379
0.0143746131755307 0.432877142889901
0.0146940490238758 0.432880718012996
0.015013484872221 0.432884371679718
0.0153329207205661 0.432888103888079
0.0156523565689112 0.432891914636046
0.0159717924172563 0.432895803921546
0.0162912282656015 0.432899771742462
0.0166106641139466 0.432903818096634
0.0169300999622917 0.432907942981861
0.0172495358106368 0.432912146395897
0.017568971658982 0.432916428336455
0.0178884075073271 0.432920788801205
0.0182078433556722 0.432925227787775
0.0185272792040174 0.432929745293748
0.0188467150523625 0.432934341316667
0.0191661509007076 0.432939015854032
0.0194855867490527 0.432943768903299
0.0198050225973979 0.432948600461883
0.020124458445743 0.432953510527154
0.0204438942940881 0.432958499096443
0.0207633301424332 0.432963566167035
0.0210827659907784 0.432968711736174
0.0214022018391235 0.432973935801063
0.0217216376874686 0.432979238358858
0.0220410735358138 0.432984619406678
0.0223605093841589 0.432990078941594
0.022679945232504 0.43299561696064
0.0229993810808491 0.433001233460802
0.0233188169291943 0.433006928439027
0.0236382527775394 0.433012701892219
0.0322628720796095 0.432827012230796
0.0408874913816796 0.432583664340782
0.0495121106837498 0.432282368758188
0.0581367299858199 0.431922767373903
0.06676134928789 0.431504433176076
0.0753859685899602 0.431026869931735
0.0840105878920303 0.430489511801511
0.0926352071941004 0.429891722880241
0.101259826496171 0.429232796655174
0.109884445798241 0.428511955372321
0.118509065100311 0.427728349300334
0.127133684402381 0.426881055879996
0.135758303704451 0.425969078746091
0.144382923006521 0.42499134660696
0.153007542308591 0.423946711965483
0.161632161610661 0.422833949663546
0.170256780912732 0.421651755230166
0.178881400214802 0.42039874301138
0.187506019516872 0.419073444057721
0.196130638818942 0.417674303742525
0.204755258121012 0.416199679081407
0.213379877423082 0.414647835719991
0.222004496725152 0.413016944553217
0.230629116027222 0.411305077935325
0.239253735329293 0.409510205434708
0.247878354631363 0.407630189082195
0.256502973933433 0.405662778054851
0.265127593235503 0.403605602729789
0.273752212537573 0.401456168033761
0.282376831839643 0.399211846003978
0.291001451141713 0.396869867463636
0.299626070443783 0.394427312701442
0.308250689745854 0.391881101027766
0.316875309047924 0.389227979060271
0.325499928349994 0.386464507568329
0.334124547652064 0.383587046677505
0.342749166954134 0.3805917392017
0.351373786256204 0.377474491830039
0.359998405558274 0.374230953846572
0.368623024860344 0.370856493001279
0.377247644162415 0.367346168078068
0.385872263464485 0.363694697616039
0.394496882766555 0.359896424129785
0.403121502068625 0.355945273037131
0.411746121370695 0.351834705330835
0.420370740672765 0.347557662814141
0.428995359974835 0.343106504445158
0.437619979276906 0.338472931983185
0.446244598578976 0.333647902676117
0.454869217881046 0.32862152613689
0.463493837183116 0.323382941779516
0.472118456485186 0.317920172152167
0.480743075787256 0.312219946116238
0.489367695089326 0.306267483930727
0.497992314391396 0.300046233695295
0.506616933693466 0.293537544958107
0.515241552995537 0.286720260107407
0.523866172297607 0.27957019665665
0.532490791599677 0.272059482447437
0.541115410901747 0.264155689067634
0.549740030203817 0.255820682918108
0.558364649505887 0.247009072248992
0.566989268807957 0.237666061047274
0.575613888110028 0.227724405960961
0.584238507412098 0.217099969002135
0.592863126714168 0.205684979591172
0.601487746016238 0.193337369580166
0.610112365318308 0.179862950120574
0.618736984620378 0.164983484388408
0.627361603922448 0.148273967956265
0.635986223224518 0.12902237567602
0.644610842526589 0.105847092486385
0.653235461828659 0.0751992464859938
0.661860081130729 0

==> Figures/antenna_data/L_z_over_L_x/param0.dat <==
x  y
0 0.288675134594813
0.0151085674155391 0.288708080479422
0.0302171348310782 0.288806895583277
0.0453257022466174 0.288971512333562
0.0604342696621565 0.289201818365307
0.0755428370776956 0.289497656903838
0.0906514044932347 0.289858827295949
0.105759971908774 0.290285085685627
0.120868539324313 0.290776145829054
0.135977106739852 0.291331680042602
0.151085674155391 0.291951320276599
0.16619424157093 0.292634659306808
0.181302808986469 0.293381252034843
0.196411376402009 0.294190616888117
0.211519943817548 0.295062237309433
0.226628511233087 0.295995563325946
0.241737078648626 0.296990013186972
0.256845646064165 0.29804497505999
0.271954213479704 0.299159808774141
0.287062780895243 0.300333847600648
0.302171348310782 0.301566400059749
0.317279915726322 0.302856751744025
0.332388483141861 0.30420416714839
0.3474970505574 0.305607891497434
0.362605617972939 0.307067152561338
0.377714185388478 0.308581162452128
0.392822752804017 0.310149119392662
0.407931320219556 0.311770209451351
0.423039887635095 0.313443608236303
0.438148455050634 0.315168482543234
0.453257022466174 0.316943991952167
0.468365589881713 0.318769290368605
0.483474157297252 0.320643527505532
0.498582724712791 0.322565850303215
0.51369129212833 0.324535404284401
0.528799859543869 0.326551334843086
0.543908426959408 0.328612788465576
0.559016994374947 0.330718913883074
0.574125561790487 0.332868863155503
0.589234129206026 0.33506179268671
0.604342696621565 0.337296864171586
0.619451264037104 0.33957324547599
0.634559831452643 0.341890111450693
0.649668398868182 0.34424664468081
0.664776966283721 0.34664203617245
0.67988553369926 0.349075485978502
0.6949941011148 0.351546203765637
0.710102668530339 0.354053409324769
0.725211235945878 0.356596333027293
0.740319803361417 0.359174216229521
0.755428370776956 0.361786311627772
0.770536938192495 0.36443188356663
0.785645505608034 0.367110208302868
0.800754073023573 0.369820574227539
0.815862640439112 0.372562282048729
0.830971207854652 0.375334644937401
0.846079775270191 0.378136988638736
0.86118834268573 0.3809686515513
0.876296910101269 0.383828984776318
0.891405477516808 0.386717352139235
0.906514044932347 0.389633130185692
0.921622612347886 0.392575708153954
0.936731179763425 0.395544487925714
0.951839747178965 0.398538883957149
0.966948314594504 0.40155832319199
0.982056882010043 0.404602244958273
0.997165449425582 0.407670100850361
1.01227401684112 0.410761354597741
1.02738258425666 0.413875481921988
1.0424911516722 0.417011970383228
1.05759971908774 0.420170319217345
1.07270828650328 0.42335003916507
1.08781685391882 0.426550652294058
1.10292542133436 0.429771691814926
1.11803398874989 0.433012701892219
1.12633151332853 0.431209594415529
1.13462903790716 0.429370561190141
1.1429265624858 0.427494993904598
1.15122408706443 0.425582266133815
1.15952161164307 0.423631732372553
1.1678191362217 0.421642727007911
1.17611666080034 0.41961456322593
1.18441418537897 0.417546531846924
1.19271170995761 0.415437900083606
1.20100923453624 0.413287910215508
1.20930675911488 0.411095778172507
1.21760428369351 0.408860692019559
1.22590180827215 0.40658181033387
1.23419933285078 0.404258260464852
1.24249685742942 0.401889136666117
1.25079438200805 0.399473498087621
1.25909190658669 0.397010366614687
1.26738943116532 0.394498724539193
1.27568695574396 0.391937512046416
1.28398448032259 0.389325624499157
1.29228200490123 0.386661909498495
1.30057952947986 0.383945163698027
1.3088770540585 0.381174129345516
1.31717457863713 0.378347490522598
1.32547210321577 0.375463869049318
1.3337696277944 0.3725218200159
1.34206715237304 0.369519826899038
1.35036467695167 0.366456296214089
1.35866220153031 0.363329551647651
1.36695972610894 0.360137827607002
1.37525725068758 0.35687926211345
1.38355477526621 0.353551888955607
1.39185229984485 0.350153629005562
1.40014982442348 0.346682280585507
1.40844734900212 0.343135508754054
1.41674487358075 0.339510833359586
1.42504239815939 0.335805615681834
1.43333992273802 0.332017043451279
1.44163744731666 0.328142113997892
1.44993497189529 0.324177615234328
1.45823249647393 0.320120104122077
1.46653002105256 0.315965882199483
1.4748275456312 0.311710967664515
1.48312507020983 0.307351063398282
1.49142259478847 0.302881520181331
1.4997201193671 0.298297294186081
1.50801764394574 0.293592897614366
1.51631516852437 0.288762341074719
1.524612693103 0.283799065939796
1.53291021768164 0.278695864462821
1.54120774226027 0.273444784824754
1.54950526683891 0.268037017476495
1.55780279141754 0.262462758054697
1.56610031599618 0.256711040671401
1.57439784057481 0.250769533337642
1.58269536515345 0.244624284424352
1.59099288973208 0.238259404998518
1.59929041431072 0.231656665983937
1.60758793888935 0.224794980397544
1.61588546346799 0.217649727779711
1.62418298804662 0.210191857618704
1.63248051262526 0.202386676252983
1.64077803720389 0.194192168692971
1.64907556178253 0.185556616538955
1.65737308636116 0.176415112967665
1.6656706109398 0.166684276988007
1.67396813551843 0.156253877907089
1.68226566009707 0.144972822809665
1.6905631846757 0.132624027316027
1.69886070925434 0.118874994351479
1.70715823383297 0.103167170695856
1.71545575841161 0.0844137816112745
1.72375328299024 0.059815387591149
1.73205080756888 0

==> Figures/antenna_data/L_z_over_L_x/param1.dat <==
x  y
0 0.299700648078324
0.0146305504192168 0.299730405880071
0.0292611008384336 0.299819661564121
0.0438916512576504 0.299968362019638
0.0585222016768673 0.30017641890394
0.0731527520960841 0.300443708904298
0.0877833025153009 0.300770074101922
0.102413852934518 0.301155322435631
0.117044403353735 0.30159922826206
0.131674953772951 0.302101533008623
0.146305504192168 0.302661945914874
0.160936054611385 0.303280144857398
0.175566605030602 0.303955777252874
0.190197155449819 0.304688461033563
0.204827705869035 0.305477785689127
0.219458256288252 0.306323313368394
0.234088806707469 0.307224580034506
0.248719357126686 0.308181096666706
0.263349907545903 0.309192350501977
0.277980457965119 0.310257806309703
0.292611008384336 0.311376907692605
0.307241558803553 0.312549078407276
0.32187210922277 0.313773723697817
0.336502659641987 0.315050231636288
0.351133210061204 0.316377974463918
0.36576376048042 0.317756309927329
0.380394310899637 0.319184582604332
0.395024861318854 0.320662125214219
0.409655411738071 0.322188259907814
0.424285962157288 0.323762299532974
0.438916512576504 0.325383548871576
0.453547062995721 0.327051305844468
0.468177613414938 0.328764862681233
0.482808163834155 0.330523507052035
0.497438714253372 0.332326523159184
0.512069264672589 0.334173192786457
0.526699815091805 0.336062796304569
0.541330365511022 0.337994613631528
0.555960915930239 0.339967925146967
0.570591466349456 0.341982012559827
0.585222016768673 0.344036159729081
0.599852567187889 0.346129653437446
0.614483117607106 0.348261784118279
0.629113668026323 0.350431846536093
0.64374421844554 0.352639140421299
0.658374768864757 0.354882971060007
0.673005319283974 0.357162649839833
0.68763586970319 0.359477494752833
0.702266420122407 0.361826830856783
0.716896970541624 0.364209990696138
0.731527520960841 0.366626314684076
0.746158071380058 0.369075151447103
0.760788621799274 0.371555858133746
0.775419172218491 0.374067800688906
0.790049722637708 0.376610354095442
0.804680273056925 0.379182902584599
0.819310823476142 0.381784839816875
0.833941373895358 0.384415569034919
0.848571924314575 0.387074503190036
0.863202474733792 0.389761065043846
0.877833025153009 0.392474687246632
0.892463575572226 0.39521481239384
0.907094125991443 0.397980893062195
0.921724676410659 0.400772391826827
0.936355226829876 0.403588781260749
0.950985777249093 0.406429543918016
0.96561632766831 0.409294172301786
0.980246878087527 0.412182168818509
0.994877428506744 0.415093045719371
1.00950797892596 0.418026325030094
1.02413852934518 0.420981538470128
1.03876907976439 0.423958227362219
1.05339963018361 0.42695594253328
1.06803018060283 0.42997424420746
1.08266073102204 0.433012701892219
1.09113059918473 0.431230144392408
1.09960046734742 0.42941159950044
1.1080703355101 0.427556447288389
1.11654020367279 0.4256640497129
1.12501007183547 0.423733749644607
1.13347993999816 0.421764869836155
1.14194980816084 0.419756711823891
1.15041967632353 0.417708554757817
1.15888954448621 0.415619654153865
1.1673594126489 0.413489240561953
1.17582928081158 0.411316518142623
1.18429914897427 0.409100663144315
1.19276901713695 0.406840822272495
1.20123888529964 0.404536110940917
1.20970875346232 0.402185611394256
1.21817862162501 0.399788370690152
1.2266484897877 0.397343398527364
1.23511835795038 0.394849664905225
1.24358822611307 0.392306097597861
1.25205809427575 0.389711579424683
1.26052796243844 0.387064945296436
1.26899783060112 0.384364979013547
1.27746769876381 0.38161040979061
1.28593756692649 0.378799908477492
1.29440743508918 0.375932083443724
1.30287730325186 0.373005476088407
1.31134717141455 0.370018555932729
1.31981703957723 0.36696971524628
1.32828690773992 0.363857263151399
1.33675677590261 0.360679419141765
1.34522664406529 0.357434305941962
1.35369651222798 0.354119941623682
1.36216638039066 0.350734230881115
1.37063624855335 0.34727495535262
1.37910611671603 0.343739762857335
1.38757598487872 0.340126155393453
1.3960458530414 0.33643147571857
1.40451572120409 0.332652892300845
1.41298558936677 0.32878738239142
1.42145545752946 0.324831712921993
1.42992532569214 0.320782418874573
1.43839519385483 0.316635778700572
1.44686506201752 0.312387786280025
1.4553349301802 0.308034118804357
1.46380479834289 0.303570099831684
1.47227466650557 0.298990656594196
1.48074453466826 0.294290270421968
1.48921440283094 0.289462918872075
1.49768427099363 0.284502007796233
1.50615413915631 0.279400291116816
1.514624007319 0.274149775471471
1.52309387548168 0.268741606075969
1.53156374364437 0.263165929064837
1.54003361180705 0.257411724085085
1.54850347996974 0.251466598870193
1.55697334813243 0.245316534653421
1.56544321629511 0.238945567198099
1.5739130844578 0.232335382310795
1.58238295262048 0.22546479597081
1.59085282078317 0.218309076025552
1.59932268894585 0.210839042003932
1.60779255710854 0.203019847157878
1.61626242527122 0.194809293594468
1.62473229343391 0.186155440747527
1.63320216159659 0.176993106616301
1.64167202975928 0.167238561279323
1.65014189792196 0.156781118668267
1.65861176608465 0.14546906964561
1.66708163424734 0.133084455731256
1.67555150241002 0.119293458095951
1.68402137057271 0.103535331645209
1.69249123873539 0.0847190926819496
1.70096110689808 0.060034608410749
1.70943097506076 0

==> Figures/antenna_data/L_z_over_L_x/param2.dat <==
x  y
0 0.330578150872484
0.0130921959283884 0.330599754436977
0.0261843918567768 0.330664556661803
0.0392765877851652 0.330772532157586
0.0523687837135536 0.330923638663928
0.0654609796419421 0.331117817131976
0.0785531755703305 0.331354991839497
0.0916453714987189 0.331635070537932
0.104737567427107 0.331957944630767
0.117829763355496 0.332323489382417
0.130921959283884 0.332731564156701
0.144014155212273 0.333182012683853
0.157106351140661 0.333674663354889
0.170198547069049 0.334209329542088
0.183290742997438 0.334785809944184
0.196382938925826 0.335403888954843
0.209475134854215 0.336063337052884
0.222567330782603 0.336763911212655
0.235659526710991 0.337505355332931
0.24875172263938 0.338287400682628
0.261843918567768 0.339109766361643
0.274936114496157 0.339972159775068
0.288028310424545 0.340874277119056
0.301120506352933 0.341815803876578
0.314212702281322 0.342796415321371
0.32730489820971 0.343815777028353
0.340397094138099 0.344873545388851
0.353489290066487 0.345969368129001
0.366581485994876 0.347102884829731
0.379673681923264 0.348273727446819
0.392765877851652 0.349481520829527
0.405858073780041 0.350725883236431
0.418950269708429 0.352006426847107
0.432042465636818 0.353322758268413
0.445134661565206 0.354674479034182
0.458226857493594 0.356061186097243
0.471319053421983 0.357482472312728
0.484411249350371 0.358937926911748
0.49750344527876 0.360427135964572
0.510595641207148 0.361949682832548
0.523687837135536 0.363505148608075
0.536780033063925 0.365093112542011
0.549872228992313 0.366713152458002
0.562964424920702 0.368364845153274
0.57605662084909 0.37004776678551
0.589148816777478 0.371761493245507
0.602241012705867 0.373505600515378
0.615333208634255 0.375279665012128
0.628425404562644 0.377083263916492
0.641517600491032 0.378915975486983
0.654609796419421 0.380777379359157
0.667701992347809 0.382667056830138
0.680794188276197 0.384584591128521
0.693886384204586 0.386529567669771
0.706978580132974 0.388501574297334
0.720070776061363 0.390500201509643
0.733162971989751 0.392525042673298
0.746255167918139 0.394575694222687
0.759347363846528 0.396651755846351
0.772439559774916 0.398752830660435
0.785531755703305 0.400878525369549
0.798623951631693 0.403028450415422
0.811716147560081 0.405202220113718
0.82480834348847 0.407399452779399
0.837900539416858 0.409619770841032
0.850992735345247 0.411862800944444
0.864084931273635 0.414128174046133
0.877177127202023 0.416415525496833
0.890269323130412 0.418724495115656
0.9033615190588 0.421054727255206
0.916453714987189 0.42340587085808
0.929545910915577 0.425777579505145
0.942638106843966 0.428169511455999
0.955730302772354 0.430581329681996
0.968822498700742 0.433012701892219
0.977888414770382 0.431304449241324
0.986954330840022 0.429559940533633
0.996020246909661 0.427778516968078
1.0050861629793 0.425959501472451
1.01415207904894 0.424102197724821
1.02321799511858 0.422205889111835
1.03228391118822 0.420269837618909
1.04134982725786 0.418293282646849
1.0504157433275 0.416275439748872
1.05948165939714 0.414215499281422
1.06854757546678 0.412112624961467
1.07761349153642 0.409965952322237
1.08667940760606 0.407774587058497
1.0957453236757 0.405537603251505
1.10481123974534 0.40325404146273
1.11387715581498 0.400922906684199
1.12294307188462 0.398543166131995
1.13200898795426 0.396113746867855
1.1410749040239 0.393633533232107
1.15014082009354 0.391101364069171
1.15920673616318 0.388516029724595
1.16827265223282 0.385876268790028
1.17733856830246 0.383180764569563
1.18640448437209 0.380428141237492
1.19547040044173 0.37761695965363
1.20453631651137 0.374745712797861
1.21360223258101 0.371812820780362
1.22266814865065 0.368816625377921
1.23173406472029 0.365755384039768
1.24079998078993 0.362627263298136
1.24986589685957 0.359430331509176
1.25893181292921 0.356162550838607
1.26799772899885 0.352821768393181
1.27706364506849 0.349405706383327
1.28612956113813 0.345911951183666
1.29519547720777 0.342337941135806
1.30426139327741 0.338680952911106
1.31332730934705 0.334938086218999
1.32239322541669 0.331106246607562
1.33145914148633 0.327182126055811
1.34052505755597 0.323162180999487
1.34959097362561 0.319042607361198
1.35865688969525 0.314819312068158
1.36772280576489 0.31048788043184
1.37678872183453 0.306043538627434
1.38585463790417 0.301481110339156
1.39492055397381 0.296794966419095
1.40398647004345 0.291978966127864
1.41305238611309 0.28702638816454
1.42211830218273 0.281929849223365
1.43118421825237 0.276681207196315
1.44025013432201 0.271271445318507
1.44931605039165 0.265690532447786
1.45838196646129 0.259927253164555
1.46744788253093 0.253968999300762
1.47651379860056 0.247801511598369
1.4855797146702 0.241408556058752
1.49464563073984 0.234771513549796
1.50371154680948 0.227868852382665
1.51277746287912 0.220675440202398
1.52184337894876 0.213161630855077
1.5309092950184 0.205292029002024
1.53997521108804 0.197023781266951
1.54904112715768 0.188304150837785
1.55810704322732 0.179066969410886
1.56717295929696 0.16922725633097
1.5762388753666 0.158672693137994
1.58530479143624 0.147249361567328
1.59437070750588 0.134736169327139
1.60343662357552 0.120794558548694
1.61250253964516 0.104855924860268
1.6215684557148 0.0858141918056421
1.63063437178444 0.0608208795282493
1.63970028785408 0

==> Figures/antenna_data/L_z_over_L_x/param3.dat <==
x  y
0 0.37645403366207
0.0100163154564982 0.376465137839331
0.0200326309129964 0.376498448406122
0.0300489463694946 0.376553959469205
0.0400652618259928 0.376631661212306
0.050081577282491 0.37673153990479
0.0600978927389892 0.376853577913777
0.0701142081954873 0.376997753719678
0.0801305236519855 0.377164041935121
0.0901468391084837 0.377352413327224
0.100163154564982 0.377562834843169
0.11017947002148 0.37779526963903
0.120195785477978 0.378049677111794
0.130212100934477 0.378326012934511
0.140228416390975 0.378624229094498
0.150244731847473 0.378944273934532
0.160261047303971 0.379286092196937
0.170277362760469 0.379649625070491
0.180293678216967 0.380034810240053
0.190309993673466 0.380441581938816
0.200326309129964 0.380869871003092
0.210342624586462 0.381319604929517
0.22035894004296 0.381790707934571
0.230375255499458 0.38228310101631
0.240391570955957 0.382796702018185
0.250407886412455 0.38333142569484
0.260424201868953 0.383887183779774
0.270440517325451 0.384463885054735
0.280456832781949 0.385061435420743
0.290473148238448 0.385679737970602
0.300489463694946 0.386318693062799
0.310505779151444 0.386978198396645
0.320522094607942 0.387658149088555
0.33053841006444 0.388358437749334
0.340554725520939 0.389078954562348
0.350571040977437 0.389819587362466
0.360587356433935 0.390580221715647
0.370603671890433 0.391360740999058
0.380619987346931 0.392161026481607
0.39063630280343 0.392980957404771
0.400652618259928 0.393820411063623
0.410668933716426 0.394679262887928
0.420685249172924 0.395557386523224
0.430701564629422 0.396454653911763
0.44071788008592 0.397370935373229
0.450734195542419 0.398306099685132
0.460750510998917 0.399260014162771
0.470766826455415 0.400232544738703
0.480783141911913 0.4012235560416
0.490799457368411 0.402232911474438
0.50081577282491 0.403260473291925
0.510832088281408 0.404306102677091
0.520848403737906 0.405369659816983
0.530864719194404 0.406451003977382
0.540881034650902 0.407549993576488
0.550897350107401 0.408666486257505
0.560913665563899 0.409800338960089
0.570929981020397 0.410951407990578
0.580946296476895 0.41211954909099
0.590962611933393 0.413304617506714
0.600978927389892 0.414506468052874
0.61099524284639 0.415724955179326
0.621011558302888 0.416959933034248
0.631027873759386 0.418211255526299
0.641044189215884 0.419478776385326
0.651060504672383 0.420762349221582
0.661076820128881 0.422061827583454
0.671093135585379 0.423377065013676
0.681109451041877 0.424707915104004
0.691125766498375 0.426054231548371
0.701142081954873 0.427415868194483
0.711158397411372 0.428792679093874
0.72117471286787 0.430184518550409
0.731191028324368 0.431591241167241
0.741207343780866 0.433012701892219
0.751682560927225 0.431500047887937
0.762157778073583 0.429950087338519
0.772632995219941 0.428362082910953
0.7831082123663 0.42673527750126
0.793583429512658 0.425068893276587
0.804058646659016 0.423362130649081
0.814533863805375 0.42161416717638
0.825009080951733 0.419824156383042
0.835484298098091 0.417991226496677
0.845959515244449 0.416114479091909
0.856434732390808 0.414192987634621
0.866909949537166 0.412225795918118
0.877385166683524 0.410211916381995
0.887860383829883 0.408150328303489
0.898335600976241 0.406039975849992
0.908810818122599 0.40387976598015
0.919286035268958 0.401668566179554
0.929761252415316 0.399405202015438
0.940236469561674 0.397088454492966
0.950711686708033 0.394717057193652
0.961186903854391 0.392289693174084
0.971662121000749 0.389804991600453
0.982137338147107 0.387261524091332
0.992612555293466 0.384657800737586
1.00308777243982 0.381992265764303
1.01356298958618 0.379263292794921
1.02403820673254 0.376469179672343
1.0345134238789 0.373608142785579
1.04498864102526 0.370678310843141
1.05546385817162 0.36767771802595
1.06593907531797 0.364604296442525
1.07641429246433 0.361455867797561
1.08688950961069 0.358230134171196
1.09736472675705 0.354924667789949
1.10783994390341 0.351536899650945
1.11831516104977 0.348064106837906
1.12879037819612 0.34450339833966
1.13926559534248 0.340851699148639
1.14974081248884 0.337105732376432
1.1602160296352 0.333261999074543
1.17069124678156 0.32931675538859
1.18116646392792 0.325265986600678
1.19164168107427 0.321105377523795
1.20211689822063 0.316830278599119
1.21259211536699 0.312435666905701
1.22306733251335 0.307916101113782
1.23354254965971 0.303265669186663
1.24401776680607 0.298477927346395
1.25449298395242 0.293545828444621
1.26496820109878 0.288461637392749
1.27544341824514 0.283216830664903
1.2859186353915 0.277801976035106
1.29639385253786 0.272206587564702
1.30686906968422 0.266418949296479
1.31734428683057 0.260425898960275
1.32781950397693 0.25421255998206
1.33829472112329 0.247762005801863
1.34876993826965 0.24105483429763
1.35924515541601 0.234068620942934
1.36972037256237 0.226777205485036
1.38019558970872 0.219149745517912
1.39067080685508 0.211149436273983
1.40114602400144 0.20273174007745
1.4116212411478 0.193841873820267
1.42209645829416 0.184411134093348
1.43257167544051 0.174351324982401
1.44304689258687 0.16354593100262
1.45352210973323 0.151835353155508
1.46399732687959 0.138990439364732
1.47447254402595 0.124660441655232
1.48494776117231 0.108256536363736
1.49542297831866 0.088633812552945
1.50589819546502 0.0628451063726004
1.51637341261138 0

==> Figures/antenna_data/L_z_over_L_x/param4.dat <==
x  y
0 0.432582541646197
0.000903298876102986 0.43258262023898
0.00180659775220597 0.432582856017245
0.00270989662830896 0.432583248980734
0.00361319550441195 0.43258379912902
0.00451649438051493 0.432584506461502
0.00541979325661792 0.432585370977408
0.0063230921327209 0.432586392675798
0.00722639100882389 0.432587571555557
0.00812968988492688 0.4325889076154
0.00903298876102986 0.432590400853871
0.00993628763713285 0.432592051269342
0.0108395865132358 0.432593858860015
0.0117428853893388 0.432595823623918
0.0126461842654418 0.43259794555891
0.0135494831415448 0.432600224662679
0.0144527820176478 0.43260266093274
0.0153560808937508 0.432605254366439
0.0162593797698538 0.432608004960948
0.0171626786459567 0.43261091271327
0.0180659775220597 0.432613977620236
0.0189692763981627 0.432617199678506
0.0198725752742657 0.432620578884569
0.0207758741503687 0.432624115234741
0.0216791730264717 0.43262780872517
0.0225824719025747 0.432631659351832
0.0234857707786776 0.432635667110529
0.0243890696547806 0.432639831996896
0.0252923685308836 0.432644154006394
0.0261956674069866 0.432648633134316
0.0270989662830896 0.43265326937578
0.0280022651591926 0.432658062725736
0.0289055640352956 0.432663013178963
0.0298088629113985 0.432668120730069
0.0307121617875015 0.432673385373488
0.0316154606636045 0.432678807103488
0.0325187595397075 0.432684385914164
0.0334220584158105 0.432690121799438
0.0343253572919135 0.432696014753065
0.0352286561680165 0.432702064768628
0.0361319550441195 0.432708271839538
0.0370352539202224 0.432714635959036
0.0379385527963254 0.432721157120194
0.0388418516724284 0.432727835315912
0.0397451505485314 0.43273467053892
0.0406484494246344 0.432741662781775
0.0415517483007374 0.432748812036868
0.0424550471768404 0.432756118296417
0.0433583460529433 0.432763581552469
0.0442616449290463 0.432771201796903
0.0451649438051493 0.432778979021425
0.0460682426812523 0.432786913217573
0.0469715415573553 0.432795004376714
0.0478748404334583 0.432803252490044
0.0487781393095613 0.432811657548591
0.0496814381856642 0.432820219543211
0.0505847370617672 0.43282893846459
0.0514880359378702 0.432837814303246
0.0523913348139732 0.432846847049526
0.0532946336900762 0.432856036693606
0.0541979325661792 0.432865383225494
0.0551012314422822 0.432874886635028
0.0560045303183852 0.432884546911874
0.0569078291944881 0.432894364045532
0.0578111280705911 0.432904338025331
0.0587144269466941 0.432914468840428
0.0596177258227971 0.432924756479815
0.0605210246989001 0.432935200932311
0.0614243235750031 0.432945802186568
0.0623276224511061 0.432956560231067
0.063230921327209 0.432967475054121
0.064134220203312 0.432978546643873
0.065037519079415 0.432989774988298
0.065940817955518 0.433001160075202
0.066844116831621 0.433012701892219
0.0838403230310617 0.432766052990509
0.100836529230502 0.432463189164519
0.117832735429943 0.432103760623136
0.134828941629384 0.431687352638684
0.151825147828825 0.431213485248545
0.168821354028265 0.430681612895499
0.185817560227706 0.430091124000242
0.202813766427147 0.429441340458526
0.219809972626588 0.428731517054392
0.236806178826028 0.427960840779874
0.253802385025469 0.427128430050445
0.27079859122491 0.426233333804292
0.287794797424351 0.425274530472209
0.304791003623791 0.42425092680354
0.321787209823232 0.423161356532077
0.338783416022673 0.422004578864206
0.355779622222114 0.420779276769748
0.372775828421554 0.419484055053952
0.389772034620995 0.418117438186847
0.406768240820436 0.416677867863607
0.423764447019876 0.415163700266775
0.440760653219317 0.413573202997925
0.457756859418758 0.411904551642664
0.474753065618199 0.410155825928661
0.491749271817639 0.408325005431563
0.50874547801708 0.406409964778034
0.525741684216521 0.404408468288759
0.542737890415962 0.402318163996708
0.559734096615402 0.400136576967264
0.576730302814843 0.397861101836631
0.593726509014284 0.395488994472967
0.610722715213725 0.393017362650683
0.627718921413165 0.390443155611723
0.644715127612606 0.387763152368052
0.661711333812047 0.384973948576174
0.678707540011487 0.382071941786686
0.695703746210928 0.379053314838413
0.712699952410369 0.375914017126458
0.72969615860981 0.372649743424856
0.74669236480925 0.369255909885342
0.763688571008691 0.365727626761528
0.780684777208132 0.362059667318978
0.797680983407573 0.358246432282028
0.814677189607013 0.354281909031833
0.831673395806454 0.350159624599528
0.848669602005895 0.34587259128339
0.865665808205336 0.341413243445993
0.882662014404776 0.336773363698166
0.899658220604217 0.331943996225933
0.916654426803658 0.326915344429862
0.933650633003099 0.321676649274631
0.950646839202539 0.316216043721208
0.96764304540198 0.310520377235825
0.984639251601421 0.304575002494343
1.00163545780086 0.29836351381389
1.0186316640003 0.291867423223356
1.03562787019974 0.28506575493536
1.05262407639918 0.277934531528425
1.06962028259862 0.270446114143864
1.08661648879807 0.262568342397481
1.10361269499751 0.25426339403127
1.12060890119695 0.245486243517548
1.13760510739639 0.236182531879519
1.15460131359583 0.226285546128452
1.17159751979527 0.215711804748535
1.18859372599471 0.204354369221195
1.20558993219415 0.192072257064871
1.22258613839359 0.17867274856857
1.23958234459303 0.163879691214247
1.25657855079247 0.147271233331424
1.27357475699191 0.128140580307659
1.29057096319135 0.105116166354039
1.30756716939079 0.0746746659919553
1.32456337559024 0

==> Figures/antenna_data/simulation_data/0.dat <==
x  y
0.02 0.288942162165283
0.04 0.289597435090442
0.06 0.290746165352108
0.08 0.292346825127903
0.1 0.294392028503634
0.12 0.296872587494006
0.14 0.299777695355913
0.16 0.30309514455093
0.18 0.306811559276177
0.2 0.310912634969276
0.22 0.315383364322356
0.24 0.320208265331005
0.26 0.325371582447928
0.28 0.330857471545774
0.3 0.336650164574457
0.32 0.342734104882527
0.34 0.349094065631557
0.36 0.355715241858738
0.38 0.362583323657129
0.4 0.369684550110477
0.42 0.377005747028855
0.44 0.384534349246521
0.46 0.392258416964571
0.48 0.400166630998245
0.5 0.408248286826731
0.52 0.416493294667744
0.54 0.424892142994871
0.56 0.432573093151063
0.58 0.423499157158978
0.6 0.413533555028144
0.62 0.402576797458342
0.64 0.390564703281295
0.66 0.377283806135825
0.68 0.362717192855799
0.7 0.346642893330174
0.72 0.328782763619267
0.74 0.308831708598122
0.76 0.286327462130894
0.78 0.260584735801803
0.8 0.23165136568813
0.82 0.19389894755752
0.84 0.150243295051079
0.86 0.0806525920398165
0.88 0.00907622551553561
0.9 0.00369977514089079
0.92 0.000157156336711854
0.94 0.00172661244013036
0.96 0.00129215410426076
0.98 0.0010164817085731

==> Figures/antenna_data/simulation_data/1.dat <==
x  y
0.01 0.299784449643086
0.03 0.300239358396581
0.05 0.301126355862588
0.07 0.302451780152071
0.09 0.30421004212951
0.11 0.306393668909035
0.13 0.308993661946027
0.15 0.311999598884174
0.17 0.315399878447032
0.19 0.319181896532114
0.21 0.323332258709828
0.23 0.327836976581167
0.25 0.332681654598558
0.27 0.337851667809651
0.29 0.343332321486763
0.31 0.349108984519918
0.33 0.35516721384168
0.35 0.361492853682694
0.37 0.368072116642678
0.39 0.374891649896578
0.41 0.381938584398675
0.43 0.389200568918316
0.45 0.396665790231356
0.47 0.404322989636165
0.49 0.412161477148804
0.51 0.420171095902203
0.53 0.428342250015037
0.55 0.429274740443358
0.57 0.42018792563601
0.59 0.410188468191488
0.61 0.399205989284025
0.63 0.387137085803879
0.65 0.373922518289784
0.67 0.359329747427848
0.69 0.343228764466096
0.71 0.32526600122048
0.73 0.305340872388753
0.75 0.28277292473351
0.77 0.25781980968137
0.79 0.226626957654074
0.81 0.191986450334951
0.83 0.145694691973083
0.85 0.0736816912877757
0.87 0.00838294040174429
0.89 0.00360201776971239
0.91 0.00218187274267627
0.93 0.00161376188639153
0.95 0.00128519364610399
0.97 0.00105149966685287
0.99 0.000770297958923824

==> Figures/antenna_data/simulation_data/2.dat <==
x  y
0.01 0.33068374704987
0.03 0.331171575524245
0.05 0.331976384923061
0.07 0.333179121240584
0.09 0.334776037263361
0.11 0.336761531749711
0.13 0.339128783993608
0.15 0.341869854340716
0.17 0.344975843435276
0.19 0.348436983848721
0.21 0.352242812975352
0.23 0.356382284280142
0.25 0.360843916828301
0.27 0.365615917946709
0.29 0.370686300283185
0.31 0.376042993864173
0.33 0.381673944384488
0.35 0.387567198200563
0.37 0.393710973812605
0.39 0.400093738482731
0.41 0.406704232915322
0.43 0.413531536129287
0.45 0.420565094455322
0.47 0.427794731581551
0.49 0.430784084236782
0.51 0.422757094007727
0.53 0.413939582719708
0.55 0.404298498034656
0.57 0.393773243730132
0.59 0.382161708538329
0.61 0.369461978854966
0.63 0.355734298674708
0.65 0.34008603970223
0.67 0.323400129481149
0.69 0.303965977926947
0.71 0.28256809726356
0.73 0.258267379333385
0.75 0.229817433348167
0.77 0.195602989861076
0.79 0.155374741609834
0.81 0.0945710971538362
0.83 0.0127437342062347
0.85 0.00435924489946749
0.87 0.00257952291820299
0.89 0.00181087365816493
0.91 0.00144350245341501
0.93 0.00104616403920763
0.95 0.00100512144899377
0.97 0.000849300445806875
0.99 0.000661698334232777

==> Figures/antenna_data/simulation_data/3.dat <==
x  y
0.01 0.376572560109407
0.03 0.37712334571372
0.05 0.377835689977758
0.07 0.378893540466815
0.09 0.380298669139812
0.11 0.382047658165875
0.13 0.384135928504483
0.15 0.386557973185618
0.17 0.38930760455899
0.19 0.3923778976477
0.21 0.395761393450793
0.23 0.399450140601823
0.25 0.403435762893738
0.27 0.4077095471838
0.29 0.412262549048977
0.31 0.417085617887344
0.33 0.42216949030902
0.35 0.427504838857788
0.37 0.432916384693319
0.39 0.426973944143662
0.41 0.420433659588014
0.43 0.413226636578279
0.45 0.405411977394183
0.47 0.396807455265895
0.49 0.387431330351762
0.51 0.377142692174991
0.53 0.365926464257549
0.55 0.353634240187851
0.57 0.340113123351637
0.59 0.325110673761881
0.61 0.30832963
0.63 0.290101231282532
0.65 0.269332991018894
0.67 0.245600017915404
0.69 0.217875799796359
0.71 0.186765213123223
0.73 0.140587461584458
0.75 0.0841385332542339
0.77 0.0115792831174039
0.79 0.004481894387321
0.81 0.00275384568391452
0.83 0.00186703830921636
0.85 0.00143871206772824
0.87 0.00124561633791033
0.89 0.000948814800964482
0.91 0.000921270147409352
0.93 0.000659153362697405
0.95 0.000587260395248707
0.97 0.000561240702024878
0.99 0.000435122297887402

==> Figures/antenna_data/simulation_data/4.dat <==
x  y
0.01 0.42979758
0.03 0.43179758
0.05 0.431873255932899
0.07 0.43117495242815
0.09 0.430197306572425
0.11 0.428323334796516
0.13 0.42633463477669
0.15 0.424069382391936
0.17 0.421498030587585
0.19 0.418511172855331
0.21 0.415098183102354
0.23 0.411207042338562
0.25 0.406925501677568
0.27 0.40211530377931
0.29 0.396885677459346
0.31 0.39104070394597
0.33 0.384620492845805
0.35 0.377594538817717
0.37 0.369960744326939
0.39 0.361507687538435
0.41 0.352242135903394
0.43 0.342045833816838
0.45 0.33100412249434
0.47 0.318741911447632
0.49 0.305189119656922
0.51 0.290226947679778
0.53 0.273507508361513
0.55 0.254564432973035
0.57 0.233035977337588
0.59 0.208089576790266
0.61 0.18049076780099
0.63 0.144031438454565
0.65 0.078067023003583
0.67 0.0197428441336566
0.69 0.00567083167561266
0.71 0.00320688782655408
0.73 0.00229058055340967
0.75 0.00167723800446653
0.77 0.00139965917106099
0.79 0.00112590404024872
0.81 0.000985395380872159
0.83 0.000893445867073558
0.85 0.000702211986570174
0.87 0.00072567109160067
0.89 0.000512615291903593
0.91 0.000542814702809001
0.93 0.000512144628738978
0.95 0.000402280749260541
0.97 0.000350135808660204
0.99 0.000365518007522808

==> Figures/gain_data/L_y_over_L_x/param0.dat <==
x  y
0 3
0.0232923747656228 2.98063683304647
0.0465847495312456 2.9244966442953
0.0698771242968684 2.83695652173913
0.0931694990624912 2.72560975609756
0.116461873828114 2.59878744650499
0.139754248593737 2.46428571428571
0.16304662335936 2.32856272838002
0.186338998124982 2.19642857142857
0.209631372890605 2.07110091743119
0.232923747656228 1.95446096654275
0.256216122421851 1.84737510584251
0.279508497187474 1.75
0.302800871953097 1.66203377902885
0.326093246718719 1.58290488431877
0.349385621484342 1.51190476190476
0.372677996249965 1.44827586206897
0.395970371015588 1.39126669965364
0.419262745781211 1.34016393442623
0.442555120546833 1.29430911381772
0.465847495312456 1.25310559006211
0.489139870078079 1.21601941747573
0.512432244843702 1.18257676902537
0.535724619609325 1.15235951567836
0.559016994374947 1.125
0.571809011433676 1.11133375250587
0.584601028492405 1.09886736842493
0.597393045551134 1.08750209568281
0.610185062609863 1.0771493177523
0.622977079668591 1.06772932215403
0.63576909672732 1.05917024048293
0.648561113786049 1.05140713316887
0.661353130844778 1.0443811967981
0.674145147903507 1.03803907557272
0.686937164962235 1.0323322615441
0.699729182020964 1.02721657076061
0.712521199079693 1.02265168452944
0.725313216138422 1.01860074669097
0.738105233197151 1.01503000921173
0.750897250255879 1.0119085195713
0.763689267314608 1.00920784439382
0.776481284373337 1.00690182459085
0.789273301432066 1.00496635796664
0.802065318490795 1.00337920581393
0.814857335549523 1.00211982051431
0.827649352608252 1.00116919156973
0.840441369666981 1.00050970784126
0.85323338672571 1.00012503406884
0.866025403784439 1

==> Figures/gain_data/L_y_over_L_x/param1.dat <==
x  y
0 2.46501584323659
0.0225540890346418 2.4544418659024
0.0451081780692836 2.423488056041
0.0676622671039254 2.3743233821286
0.0902163561385672 2.31015425645559
0.112770445173209 2.23474081788218
0.135324534207851 2.15191728181368
0.157878623242493 2.06521125156627
0.180432712277134 1.97760530682549
0.202986801311776 1.89143697951118
0.225540890346418 1.80840498652298
0.24809497938106 1.72964125492102
0.270649068415702 1.65581317388819
0.293203157450343 1.58723089193948
0.315757246484985 1.52394496662969
0.338311335519627 1.46582776890366
0.360865424554269 1.41263726132202
0.383419513588911 1.36406459988125
0.405973602623552 1.31976820690294
0.428527691658194 1.27939719653061
0.451081780692836 1.24260678237338
0.473635869727478 1.20906785472638
0.49618995876212 1.17847244443207
0.518744047796761 1.15053636789882
0.541298136831403 1.125
0.554356342630058 1.11147500808471
0.567414548428713 1.09910854616179
0.580472754227368 1.08781020378297
0.593530960026023 1.07749820170157
0.606589165824678 1.06809843656809
0.619647371623333 1.05954364400844
0.632705577421988 1.05177266408177
0.645763783220643 1.04472979542276
0.658821989019299 1.03836422633346
0.671880194817954 1.03262953275638
0.684938400616609 1.02748323447815
0.697996606415264 1.02288640211971
0.711054812213919 1.01880330849765
0.724113018012574 1.0152011188185
0.737171223811229 1.01204961491798
0.750229429609884 1.00932094939808
0.763287635408539 1.00698942606476
0.776345841207194 1.0050313035405
0.789404047005849 1.00342461933088
0.802462252804504 1.00214903197361
0.815520458603159 1.00118567919862
0.828578664401814 1.00051705028783
0.841636870200469 1.00012687104741
0.854695075999124 1

==> Figures/gain_data/L_y_over_L_x/param2.dat <==
x  y
0 1.75099435129789
0.0201777987417739 1.7481017307171
0.0403555974835477 1.73952331416557
0.0605333962253216 1.72554901087205
0.0807111949670954 1.70663522202102
0.100888993708869 1.6833689259159
0.121066792450643 1.65642487592989
0.141244591192417 1.62652132972883
0.161422389934191 1.59437908154868
0.181600188675965 1.56068723915522
0.201777987417739 1.5260775960641
0.221955786159512 1.4911079720799
0.242133584901286 1.45625377063217
0.26231138364306 1.42190631678251
0.282489182384834 1.38837626265389
0.302666981126608 1.35590037818204
0.322844779868382 1.32465026700852
0.343022578610156 1.29474185631587
0.363200377351929 1.26624483005043
0.383378176093703 1.23919146178952
0.403555974835477 1.21358453546467
0.423733773577251 1.18940421502472
0.443911572319025 1.16661384337639
0.464089371060799 1.1451647263789
0.484267169802573 1.125
0.498246246989002 1.11198757914615
0.512225324175431 1.09998588913831
0.52620440136186 1.08893346102822
0.540183478548289 1.07877251513933
0.554162555734717 1.0694488415548
0.568141632921146 1.060911655287
0.582120710107575 1.05311343529401
0.596099787294004 1.04600975436056
0.610078864480433 1.03955910515101
0.624057941666862 1.03372272638876
0.638037018853291 1.02846443205261
0.65201609603972 1.02375044564949
0.665995173226149 1.01954924097801
0.679974250412578 1.01583139030127
0.693953327599007 1.0125694204685
0.707932404785436 1.00973767724004
0.721911481971865 1.00731219785735
0.735890559158294 1.00527059174474
0.749869636344723 1.00359192911827
0.763848713531152 1.0022566372012
0.777827790717581 1.0012464036946
0.79180686790401 1.00054408712213
0.805785945090439 1.00013363365255
0.819765022276868 1

==> Figures/gain_data/L_y_over_L_x/param3.dat <==
x  y
0 1.34094342219509
0.0154241567635047 1.34035322360524
0.0308483135270093 1.33858968016171
0.046272470290514 1.33567373921444
0.0616966270540186 1.33163962580395
0.0771207838175233 1.32653385126303
0.0925449405810279 1.32041390056901
0.107969097344533 1.31334666599191
0.123393254108037 1.30540670387095
0.138817410871542 1.296674394828
0.154241567635047 1.28723408563413
0.169665724398551 1.27717228404891
0.185089881162056 1.26657596738167
0.200514037925561 1.25553105259575
0.215938194689065 1.24412106181874
0.23136235145257 1.23242600332618
0.246786508216075 1.22052147539453
0.262210664979579 1.20847798954527
0.277634821743084 1.19636050101292
0.293058978506588 1.18422812788991
0.308483135270093 1.17213403624669
0.323907292033598 1.16012546636059
0.339331448797102 1.14824387468814
0.354755605560607 1.13652516701943
0.370179762324112 1.125
0.386338088410698 1.11335073484009
0.402496414497284 1.10233585356988
0.41865474058387 1.09196089433764
0.434813066670456 1.08222568083503
0.450971392757042 1.07312529534723
0.467129718843628 1.0646509466333
0.483288044930215 1.05679073421513
0.499446371016801 1.04953031378851
0.515604697103387 1.04285347049044
0.531763023189973 1.03674260791387
0.547921349276559 1.0311791612712
0.564079675363145 1.02614394315148
0.580238001449731 1.02161743003825
0.596396327536317 1.0175799972687
0.612554653622903 1.01401210950523
0.628712979709489 1.01089447312186
0.644871305796076 1.00820815622416
0.661029631882662 1.00593468135367
0.677187957969248 1.00405609529559
0.693346284055834 1.00255501982428
0.70950461014242 1.00141468669009
0.725662936229006 1.00061895967542
0.741821262315592 1.00015234612677
0.757979588402178 1

==> Figures/gain_data/L_y_over_L_x/param4.dat <==
x  y
0 1.12555960082496
0.000984927199064141 1.12555862784849
0.00196985439812828 1.12555570894932
0.00295478159719242 1.1255508442182
0.00393970879625657 1.12554403380636
0.00492463599532071 1.1255352779255
0.00590956319438485 1.1255245768478
0.00689449039344899 1.12551193090585
0.00787941759251313 1.12549734049266
0.00886434479157727 1.12548080606165
0.00984927199064141 1.12546232812656
0.0108341991897056 1.12544190726142
0.0118191263887697 1.12541954410057
0.0128040535878338 1.12539523933853
0.013788980786898 1.12536899372998
0.0147739079859621 1.1253408080897
0.0157588351850263 1.12531068329253
0.0167437623840904 1.12527862027326
0.0177286895831545 1.12524462002657
0.0187136167822187 1.12520868360697
0.0196985439812828 1.12517081212872
0.020683471180347 1.12513100676572
0.0216683983794111 1.12508926875142
0.0226533255784752 1.12504559937875
0.0236382527775394 1.125
0.0502308289589223 1.1230509676005
0.0768234051403052 1.11976916988303
0.103415981321688 1.11526171526972
0.130008557503071 1.10967090266845
0.156601133684454 1.10316555345949
0.183193709865837 1.09593149858645
0.20978628604722 1.08816212271619
0.236378862228603 1.08004972623341
0.262971438409985 1.07177824817114
0.289564014591368 1.06351765014565
0.316156590772751 1.05542003653812
0.342749166954134 1.04761740816498
0.369341743135517 1.040220827675
0.3959343193169 1.03332071349215
0.422526895498283 1.02698796520828
0.449119471679666 1.02127564311916
0.475712047861049 1.01622096435692
0.502304624042431 1.01184742638152
0.528897200223814 1.00816691722421
0.555489776405197 1.00518171572988
0.58208235258658 1.00288632159041
0.608674928767963 1.0012690834995
0.635267504949346 1.00031361474112
0.661860081130729 1

==> Figures/gain_data/L_z_over_L_x/param0.dat <==
x  y
0 3
0.0465847495312456 2.98063683304647
0.0931694990624912 2.9244966442953
0.139754248593737 2.83695652173913
0.186338998124982 2.72560975609756
0.232923747656228 2.59878744650499
0.279508497187474 2.46428571428571
0.326093246718719 2.32856272838002
0.372677996249965 2.19642857142857
0.419262745781211 2.07110091743119
0.465847495312456 1.95446096654275
0.512432244843702 1.84737510584251
0.559016994374947 1.75
0.605601743906193 1.66203377902885
0.652186493437439 1.58290488431877
0.698771242968684 1.51190476190476
0.74535599249993 1.44827586206897
0.791940742031175 1.39126669965364
0.838525491562421 1.34016393442623
0.885110241093667 1.29430911381772
0.931694990624912 1.25310559006211
0.978279740156158 1.21601941747573
1.0248644896874 1.18257676902537
1.07144923921865 1.15235951567836
1.11803398874989 1.125
1.14361802286735 1.11133375250587
1.16920205698481 1.09886736842493
1.19478609110227 1.08750209568281
1.22037012521973 1.0771493177523
1.24595415933718 1.06772932215403
1.27153819345464 1.05917024048293
1.2971222275721 1.05140713316887
1.32270626168956 1.0443811967981
1.34829029580701 1.03803907557272
1.37387432992447 1.0323322615441
1.39945836404193 1.02721657076061
1.42504239815939 1.02265168452944
1.45062643227684 1.01860074669097
1.4762104663943 1.01503000921173
1.50179450051176 1.0119085195713
1.52737853462922 1.00920784439382
1.55296256874667 1.00690182459085
1.57854660286413 1.00496635796664
1.60413063698159 1.00337920581393
1.62971467109905 1.00211982051431
1.6552987052165 1.00116919156973
1.68088273933396 1.00050970784126
1.70646677345142 1.00012503406884
1.73205080756888 1

==> Figures/gain_data/L_z_over_L_x/param1.dat <==
x  y
0 2.46574594021431
0.0451108637925852 2.45516173340196
0.0902217275851704 2.424178386964
0.135332591377756 2.37496805193869
0.180443455170341 2.31074164238126
0.225554318962926 2.23526422897138
0.270665182755511 2.15237459859363
0.315776046548096 2.06560404867555
0.360886910340681 1.97793776883581
0.405997774133267 1.89171485596019
0.451108637925852 1.80863472932744
0.496219501718437 1.72982938830824
0.541330365511022 1.65596588518835
0.586441229303607 1.58735380148163
0.631552093096193 1.52404302749711
0.676662956888778 1.46590525221238
0.721773820681363 1.41269779238583
0.766884684473948 1.36411122070488
0.811995548266533 1.31980344892163
0.857106412059119 1.27942315385824
0.902217275851704 1.24262518020385
0.947328139644289 1.20908011036877
0.992439003436874 1.17847972018507
1.03754986722946 1.15053961594534
1.08266073102204 1.125
1.10877615785699 1.11147474394949
1.13489158469194 1.09910809493828
1.16100701152688 1.08780962706816
1.18712243836183 1.07749754839727
1.21323786519678 1.06809774513835
1.23935329203172 1.05954294433304
1.26546871886667 1.05177197898114
1.29158414570162 1.0447291419147
1.31769957253656 1.0383636166704
1.34381499937151 1.03262897528292
1.36993042620646 1.02748273434072
1.3960458530414 1.02288596185458
1.42216127987635 1.01880292851853
1.4482767067113 1.01520079782119
1.47439213354624 1.01204935021627
1.50050756038119 1.00932073720266
1.52662298721614 1.00698926171485
1.55273841405108 1.00503118169599
1.57885384088603 1.00342453413179
1.60496926772098 1.00214897717216
1.63108469455592 1.00118564826847
1.65720012139087 1.00051703651427
1.68331554822582 1.00012686760163
1.70943097506076 1

==> Figures/gain_data/L_z_over_L_x/param2.dat <==
x  y
0 1.75198978960243
0.0403676041125309 1.74908970144639
0.0807352082250619 1.74048929561976
0.121102812337593 1.72647967355764
0.161470416450124 1.70751907243457
0.201838020562655 1.68419675414754
0.242205624675186 1.65718998044137
0.282573228787717 1.6272195273054
0.322940832900247 1.59500853767649
0.363308437012778 1.5612481698531
0.403676041125309 1.52657189617835
0.44404364523784 1.49153881971676
0.484411249350371 1.45662524651074
0.524778853462902 1.42222306449333
0.565146457575433 1.38864320382636
0.605514061687964 1.35612248693756
0.645881665800495 1.32483240132205
0.686249269913026 1.29488863984963
0.726616874025557 1.26636057612604
0.766984478138088 1.23928013079765
0.807352082250619 1.21364971759491
0.84771968636315 1.18944913127981
0.88808729047568 1.16664135909412
0.928454894588211 1.14517737272435
0.968822498700742 1.125
0.996775739915465 1.11198616217164
1.02472898113019 1.09998345904318
1.05268222234491 1.08893034451309
1.08063546355963 1.07876897431496
1.10858870477435 1.06944508454168
1.13654194598908 1.06090784514916
1.1644951872038 1.05310969756237
1.19244842841852 1.04600618336399
1.22040166963324 1.0395557693405
1.24835491084797 1.03371967281224
1.27630815206269 1.02846169011373
1.30426139327741 1.02374803026292
1.33221463449213 1.01954715521656
1.36016787570686 1.01582962761489
1.38812111692158 1.01256796654297
1.4160743581363 1.00973651155218
1.44402759935102 1.00731129497488
1.47198084056574 1.00526992241106
1.49993408178047 1.00359146115632
1.52788732299519 1.00225633626501
1.55584056420991 1.00124623389266
1.58379380542463 1.00054401153294
1.61174704663936 1.0001336147495
1.63970028785408 1

==> Figures/gain_data/L_z_over_L_x/param3.dat <==
x  y
0 1.34172427150404
0.0308836393242028 1.34113115821872
0.0617672786484055 1.33935893104136
0.0926509179726083 1.33642871582792
0.123534557296811 1.33237502680577
0.154418196621014 1.32724476330871
0.185301835945217 1.32109588168453
0.216185475269419 1.31399581094099
0.247069114593622 1.30601969008881
0.277952753917825 1.2972485086183
0.308836393242028 1.28776722936393
0.33972003256623 1.27766296595147
0.370603671890433 1.26702327624135
0.401487311214636 1.25593462002229
0.432370950538839 1.24448101502389
0.463254589863041 1.23274291131754
0.494138229187244 1.22079629133617
0.525021868511447 1.20871199174598
0.55590550783565 1.19655523463512
0.586789147159853 1.18438534906627
0.617672786484055 1.17225565988136
0.648556425808258 1.16021351850445
0.679440065132461 1.14830045003035
0.710323704456664 1.13655239174179
0.741207343780866 1.125
0.773505929982138 1.11334464194356
0.805804516183409 1.10232529576936
0.838103102384681 1.09194723182957
0.870401688585952 1.08221003657281
0.902700274787224 1.07310858395408
0.934998860988495 1.06463390126231
0.967297447189767 1.05677393113063
0.999596033391038 1.04951419458342
1.03189461959231 1.04283836195666
1.06419320579358 1.03672873965378
1.09649179199485 1.03116668118454
1.12879037819612 1.02613293095966
1.1610889643974 1.0216079090214
1.19338755059867 1.01757194439382
1.22568613679994 1.0140054641203
1.25798472300121 1.01088914438184
1.29028330920248 1.00820402940375
1.32258189540375 1.00593162318833
1.35488048160502 1.0040539584791
1.3871790678063 1.00255364677754
1.41947765400757 1.00141391270288
1.45177624020884 1.0006186155108
1.48407482641011 1.00015226016661
1.51637341261138 1

==> Figures/gain_data/L_z_over_L_x/param4.dat <==
x  y
0 1.12612037130295
0.00278517153465087 1.12611842041274
0.00557034306930175 1.12611256786355
0.00835551460395262 1.12610281401963
0.0111406861386035 1.12608915948801
0.0139258576732544 1.12607160511843
0.0167110292079052 1.12605015200316
0.0194962007425561 1.12602480147683
0.022281372277207 1.12599555511629
0.0250665438118579 1.12596241474028
0.0278517153465087 1.1259253824092
0.0306368868811596 1.12588446042478
0.0334220584158105 1.12583965132971
0.0362072299504614 1.12579095790726
0.0389924014851122 1.12573838318083
0.0417775730197631 1.1256819304135
0.044562744554414 1.12562160310753
0.0473479160890649 1.12555740500377
0.0501330876237157 1.12548934008116
0.0529182591583666 1.12541741255604
0.0557034306930175 1.12534162688154
0.0584886022276684 1.12526198774687
0.0612737737623192 1.12517850007663
0.0640589452969701 1.12509116903
0.066844116831621 1.125
0.119249085946563 1.12258553679196
0.171654055061506 1.11890384846723
0.224059024176448 1.11407053344018
0.27646399329139 1.10823189030742
0.328868962406332 1.10155644940341
0.381273931521275 1.09422600651288
0.433678900636217 1.08642694864413
0.486083869751159 1.07834250834202
0.538488838866101 1.07014637594937
0.590893807981044 1.06199788221096
0.643298777095986 1.05403877139415
0.695703746210928 1.04639143865475
0.748108715325871 1.03915841186722
0.800513684440813 1.0324228140083
0.852918653555755 1.02624953748662
0.905323622670697 1.02068688425762
0.95772859178564 1.01576846345517
1.01013356090058 1.01151518214269
1.06253853001552 1.00793720796751
1.11494349913047 1.00503582095746
1.16734846824541 1.00280510350504
1.21975343736035 1.00123344230897
1.27215840647529 1.00030483416774
1.32456337559024 1
